Understanding Gesture and Speech Multimodal Interactions for Manipulation Tasks in Augmented Reality Using Unconstrained Elicitation

This research establishes a better understanding of the syntax choices in speech interactions and of how speech, gesture, and multimodal gesture and speech interactions are produced by users in unconstrained object manipulation environments using augmented reality. The work presents a multimodal elicitation study conducted with 24 participants. The canonical referents for translation, rotation, and scale were used along with some abstract referents (create, destroy, and select). In this study time windows for gesture and speech multimodal interactions are developed using the start and stop times of gestures and speech as well as the stoke times for gestures. While gestures commonly precede speech by 81 ms we find that the stroke of the gesture is commonly within 10 ms of the start of speech. Indicating that the information content of a gesture and its co-occurring speech are well aligned to each other. Lastly, the trends across the most common proposals for each modality are examined. Showing that the disagreement between proposals is often caused by a variation of hand posture or syntax. Allowing us to present aliasing recommendations to increase the percentage of users' natural interactions captured by future multimodal interactive systems.

==> CSVs/GS_utterances.csv <==
Referent,first_proposal,second_proposal,third_proposal,sum2,sum3,cdr
Create,appear  : 33.33\%,create  : 29.17\%,bring back : 4.17\%,62.5\%,66.67\%,0.18
Delete,disapear  : 54.17\%,make disapear : 12.5\%,delete  : 8.33\%,66.67\%,75\%,0.33
Enlarge,enlarge  : 25\%,grow  : 20.83\%,make bigger : 16.67\%,45.83\%,62.5\%,0.56
Move Away,move back : 16.67\%,push away : 16.67\%,move away : 12.5\%,33.34\%,45.84\%,0.64
Move Down,drop  : 29.17\%,move down : 16.67\%,down  : 12.5\%,45.84\%,58.34\%,0.46
Move Left,move left : 25\%,slide left : 16.67\%,left : 8.33\%,41.67\%,50\%,0.2
Move Right,move right : 20.83\%,slide right : 20.83\%,right : 16.67\%,41.66\%,58.33\%,0.33
Move Towards,move forward : 16.67\%,move towards : 12.5\%,pull towards : 12.5\%,29.17\%,41.67\%,0.43
Move Up,move up : 41.67\%,go up : 8.33\%,push up : 8.33\%,50\%,58.33\%,0.33
Pitch Down,spin forward : 20.83\%,rotate towards : 16.67\%,rotate  : 12.5\%,37.5\%,50\%,0.6
Pitch Up,spin back : 16.67\%,rotate  : 12.5\%,spin  : 12.5\%,29.17\%,41.67\%,0.43
Roll Clockwise,rotate  : 20.83\%,rotate right : 16.67\%,spin  : 16.67\%,37.5\%,54.17\%,0.36
Roll Counterclockwise,spin left : 25\%,rotate  : 16.67\%,rotate left : 16.67\%,41.67\%,58.34\%,0.23
Select,change  : 25\%,glow  : 25\%,brighten  : 12.5\%,50\%,62.5\%,0.36
Shrink,shrink  : 41.67\%,make smaller : 8.33\%,reduce  : 8.33\%,50\%,58.33\%,0.23
Yaw Left,spin  : 29.17\%,rotate left : 16.67\%,spin right : 16.67\%,45.84\%,62.51\%,0.36
Yaw Right,rotate right : 20.83\%,spin  : 20.83\%,rotate  : 12.5\%,41.66\%,54.16\%,0.6

==> CSVs/S_GS_Proposals.csv <==
Referent,a,b,c,d,e,f
Create,appear  : 41.67\%,create  : 20.83\%,0.18,appear  : 33.33\%,create  : 29.17\%,0.18
Delete,disappear  : 50\%,remove  : 16.67\%,0.57,disappear  : 54.17\%,make disappear : 12.5\%,0.33
Enlarge,enlarge  : 37.5\%,grow  : 16.67\%,0.36,enlarge  : 25\%,grow  : 20.83\%,0.56
Move Away,move back : 25\%,move away : 12.5\%,0.38,move back : 16.67\%,push away : 16.67\%,0.64
Move Down,drop  : 33.33\%,move down : 29.17\%,0.44,drop  : 29.17\%,move down : 16.67\%,0.46
Move Left,move left : 37.5\%,slide left : 20.83\%,0.44,move left : 25\%,slide left : 16.67\%,0.2
Move Right,move right : 41.67\%,slide right : 20.83\%,0.44,move right : 20.83\%,slide right : 20.83\%,0.33
Move Towards,move forward : 20.83\%,move towards : 12.5\%,0.36,move forward : 16.67\%,move towards : 12.5\%,0.43
Move Up,move up : 54.17\%,go up : 12.5\%,0.33,move up : 41.67\%,go up : 8.33\%,0.33
Pitch Down,rotate  : 20.83\%,rotate towards : 16.67\%,0.46,spin forward : 20.83\%,rotate towards : 16.67\%,0.6
Pitch Up,rotate away : 16.67\%,spin backward : 12.5\%,0.5,spin back : 16.67\%,rotate  : 12.5\%,0.43
Roll C,spin right : 20.83\%,rotate  : 16.67\%,0.5,rotate  : 20.83\%,rotate right : 16.67\%,0.36
Roll CC,spin left : 25\%,rotate left : 20.83\%,0.4,spin left : 25\%,rotate  : 16.67\%,0.23
Select,glow  : 20.83\%,highlight  : 20.83\%,0.55,change  : 25\%,glow  : 25\%,0.36
Shrink,shrink  : 45.83\%,minimize  : 8.33\%,0.25,shrink  : 41.67\%,make smaller : 8.33\%,0.23
Yaw Left,spin left : 33.33\%,rotate  : 16.67\%,0.62,spin  : 29.17\%,rotate left : 16.67\%,0.36
Yaw Right,spin right : 29.17\%,rotate  : 12.5\%,0.78,rotate right : 20.83\%,spin  : 20.83\%,0.6


==> CSVs/comparisions.csv <==
Authors,Title,Year,StudyType,Display,MadeInputSet,paired,UseCase,inputs2,GestureType,IndependentlyTested
Hauptmann et al.~\cite{HAU+93},Gestures with speech for graphic manipulation,1993,Observational,2d Screen,No,No,Graphic manipulation,mid-air gesture,Mid-air,Yes
Mignot et al.~\cite{MIG+93},An experimental study of future “natural” multimodal human-computer interaction,1998,Observational,2d Screen,No,No,Control a process,2d-gestures,Touch,No
Bourguet~\cite{ROB98},Synchronization of speech and hand gestures during multimodal human-computer interaction,1998,Observational Elicit (Gesture only no AR),2d Screen,No,No,Explanations of process,data glove,Pointing,No
Carbini et al.~\cite{CAR+06},From a Wizard of Oz experiment to a real time speech and gesture multimodal interface,2006,Observational System,2d Screen,No,Yes,Tell a story,mid-air gesture,Mid-air,No
Lee et al.~\cite{LEE+08},A Wizard of Oz Study for an AR Multimodal Interface ,2008,Observational,\vtop{\hbox{\strut 2d Screen /}\hbox{\strut handheld OST AR}},No,No,Object manipulations,mid-air gesture,Mid-air,No
Morris~\cite{MOR12}, Web on the wall: insights from a multimodal interaction elicitation study,2012,Elicitation,2d Screen,Yes,Yes,Web browsing,mid-air gesture,Mid-air,No
Anastasiou et al.~\cite{ANA+12},Speech and gesture interaction in an ambient assisted living lab,2012,Observational,Room,No,No,Accessibility,mid-air gesture,Mid-air,No
Robbe~\cite{ROB98},An Empirical Study of Speech and Gesture Interaction: Toward the Definition of Ergonomic Design Guidelines ,1998,observational,2d Screen,No,No,Constrained speech,touch gestures,Touch miming and pointing,No
Khan et al.~\cite{KHA+19},Gesture and speech elicitation for 3D CAD modeling in conceptual design,2019,WoZ elicitation,2d Screen,Yes,No,Computer aided design,mid-air gesture,Mid-air, No
Irawait et al.~\cite{IRA+06},An Evaluation of an Augmented Reality Multimodal Interface Using Speech and Paddle Gestures,2006,WoZ Observational,OST AR-HMD,No,No,Object manipulations,Open hand gestures,Open hand gestures, No
\space\textbf{\vtop{\hbox{\strut The study }\hbox{\strut presented here}}},Understanding Multimodal User Gesture and Speech Behavior for Object Manipulation in  Augmented Reality,2020,WoZ elicitation,OST AR-HMD,Yes,No,Object manipulations,mid-air gesture,Mid-air,Yes

==> CSVs/headers.csv <==
,,,

==> CSVs/s_utterances.csv <==
Referent,first_proposal,second_proposal,third_proposal,sum2,sum3,cdr
Create,appear  : 41.67\%,create  : 20.83\%,blink in : 4.17\%,62.5\%,66.67\%,0.18
Delete,disapear  : 50\%,remove  : 16.67\%,delete  : 12.5\%,66.67\%,79.17\%,0.57
Enlarge,enlarge  : 37.5\%,grow  : 16.67\%,get bigger : 8.33\%,54.17\%,62.5\%,0.36
Move Away,move back : 25\%,move away : 12.5\%,push back : 12.5\%,37.5\%,50\%,0.38
Move Down,drop  : 33.33\%,move down : 29.17\%,drop down : 8.33\%,62.5\%,70.83\%,0.44
Move Left,move left : 37.5\%,slide left : 20.83\%,go left : 12.5\%,58.33\%,70.83\%,0.44
Move Right,move right : 41.67\%,slide right : 20.83\%,go right : 8.33\%,62.5\%,70.83\%,0.44
Move Towards,move forward : 20.83\%,move towards : 12.5\%,slide forward : 12.5\%,33.33\%,45.83\%,0.36
Move Up,move up : 54.17\%,go up : 12.5\%,slide up : 8.33\%,66.67\%,75\%,0.33
Pitch Down,rotate  : 20.83\%,rotate towards : 16.67\%,spin  : 12.5\%,37.5\%,50\%,0.46
Pitch Up,rotate away : 16.67\%,spin backward : 12.5\%,rotate  : 8.33\%,29.17\%,37.5\%,0.5
Roll Clockwise,spin right : 20.83\%,rotate  : 16.67\%,rotate right : 12.5\%,37.5\%,50\%,0.5
Roll Counterclockwise,spin left : 25\%,rotate left : 20.83\%,spin  : 20.83\%,45.83\%,66.66\%,0.4
Select,glow  : 20.83\%,highlight  : 20.83\%,change  : 12.5\%,41.66\%,54.16\%,0.55
Shrink,shrink  : 45.83\%,minimize  : 8.33\%,reduce  : 8.33\%,54.16\%,62.49\%,0.25
Yaw Left,spin left : 33.33\%,rotate  : 16.67\%,rotate left : 12.5\%,50\%,62.5\%,0.62
Yaw Right,spin right : 29.17\%,rotate  : 12.5\%,rotate right : 12.5\%,41.67\%,54.17\%,0.78

==> CSVs/speechtable.csv <==
Referent,a,b,c,d,e,f,g,h,i,j
Create,appear, 41.67\%,create, 20.83\%,0.18,appear,33.33\%,create,29.17\%,0.18
Delete,disappear,50\%,remove,16.67\%,0.57,disappear,54.17\%,make disappear,12.5\%,0.33
Enlarge,enlarge,37.5\%,grow,16.67\%,0.36,enlarge,25\%,grow,20.83\%,0.56
Move Away,move back , 25\%,move away , 12.5\%,0.38,move back , 16.67\%,push away , 16.67\%,0.64
Move Down,drop,33.33\%,move down , 29.17\%,0.44,drop,29.17\%,move down , 16.67\%,0.46
Move Left,move left , 37.5\%,slide left , 20.83\%,0.44,move left , 25\%,slide left , 16.67\%,0.2
Move Right,move right , 41.67\%,slide right , 20.83\%,0.44,move right , 20.83\%,slide right , 20.83\%,0.33
Move Towards,move forward , 20.83\%,move towards , 12.5\%,0.36,move forward , 16.67\%,move towards , 12.5\%,0.43
Move Up,move up , 54.17\%,go up , 12.5\%,0.33,move up , 41.67\%,go up , 8.33\%,0.33
Pitch Down,rotate,20.83\%,rotate towards , 16.67\%,0.46,spin forward , 20.83\%,rotate towards , 16.67\%,0.6
Pitch Up,rotate away , 16.67\%,spin backward , 12.5\%,0.5,spin back , 16.67\%,rotate,12.5\%,0.43
Roll C,spin right , 20.83\%,rotate,16.67\%,0.5,rotate,20.83\%,rotate right , 16.67\%,0.36
Roll CC,spin left , 25\%,rotate left , 20.83\%,0.4,spin left , 25\%,rotate,16.67\%,0.23
Select,glow,20.83\%,highlight,20.83\%,0.55,change,25\%,glow,25\%,0.36
Shrink,shrink,45.83\%,minimize,8.33\%,0.25,shrink,41.67\%,make smaller , 8.33\%,0.23
Yaw Left,spin left , 33.33\%,rotate,16.67\%,0.62,spin,29.17\%,rotate left , 16.67\%,0.36
Yaw Right,spin right , 29.17\%,rotate,12.5\%,0.78,rotate right , 20.83\%,spin,20.83\%,0.6

